The radial supernova remnant distribution in the Galaxy

Supernovae are the dominant source of chemical enrichment of galaxies, and they are an important source of energy to heat the interstellar medium and accelerate cosmic rays. Our knowledge of supernovae in the Milky Way is based mostly on the study of Galactic supernova remnants (SNRs), providing an (incomplete) record to supernova activity over the last ~100,000 yr. Here we report on an investigation of the spatial distribution of Galactic SNRs. Given the limited number of SNRs it is common to assume a functional form for the Galactocentric distribution of SNRs. However, several functional forms have been used in the past, without much justification for the radial distribution. For example, one often used functional form implies that no supernova activity is present in the Galactic Centre region. However, the presence of a magnetar and a SNR near the Galactic Centre suggest that a spatial distribution with zero SNRs at the Galactic Centre is not realistic. In light of these concerns we reevaluate the Galactic SNR distribution. We provide a brief outline of the main detection biases in finding SNRs and we investigate whether or not the use of the most common functional form is justified and how it compares to other models for the SNR distribution. We do this by analysing the longitudinal distribution of SNRs. We find that a simple exponential distribution is the most consistent and simplest model for describing the radial SNR distribution in the Galaxy and draw comparisons with the massive star formation and metallicity distributions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
